The new model method of the electrostatic screening describing: three-component system of the 'closed' type

Within the problem of the finding of the mean potential energy of the charged particle in the plasma in this work a classification of physical systems (electrolytes, dusty plasmas, plasmas) is made based on consideration, or lack thereof, of a few special additional conditions. The system considered here, as well as other systems which are described with those additional conditions imposed are treated as the systems of the "closed" type, while the systems where those conditions are fully neglected - as being of the "open" type. In the our previous investigation one- and two component systems were examined. Here, as the object of investigation fully ionized electron-ion plasma with positive charged ions of two different kinds, including the plasmas of higher non-ideality, is chosen for the first time. For such plasma a new self-consistent model method of describing electrostatic screening is developed which includes all the necessary additional conditions. By this method such extremely significant phenomena as electron-ion and ion-ion correlations are included in the used model. The characteristics of the considered plasmas in a wide region of electron densities and temperatures are calculated. All the obtained results, including a comparison with systems of the "open" type are specifically discussed.

==> Tabs1_14.txt <==
Table 1: The characteristic length $l_{s;1,2}$ in [cm] and the nondimensional electron-ion correlation coefficients $\alpha_{e,1,2}$ 
for the case $Z_{1}=1$ and $Z_{2}=2$ at $T=3 \cdot 10^{4}$ K $ in the region of electron densities  
$10^{16} cm^{-3} \le N_e \le 10^{20} cm^{-3}; N_{1,2} in [cm^{-3}] 

N_1	N_2	l_{s;1}		l_{s;2}	   \alpha_{e,1}	\alpha_{e,2}
====================================================================
5.00E15	4.75E16	1.45869E-6	1.67768E-6	0.0124	0.01959
1.00E16	4.50E16	1.45323E-6	1.67138E-6	0.0124	0.01959
1.50E16	4.25E16	1.44768E-6	1.66497E-6	0.0124	0.01959
2.00E16	4.00E16	1.44203E-6	1.65847E-6	0.0124	0.01959
2.50E16	3.75E16	1.43630E-6	1.65186E-6	0.0124	0.01959
3.00E16	3.50E16	1.43048E-6	1.64515E-6	0.0124	0.01959
3.50E16	3.25E16	1.42455E-6	1.63831E-6	0.0124	0.01959
4.00E16	3.00E16	1.41852E-6	1.63136E-6	0.0124	0.01959
4.50E16	2.75E16	1.41239E-6	1.62429E-6	0.0124	0.01959
5.00E16	2.50E16	1.40615E-6	1.61710E-6	0.0124	0.01959
5.50E16	2.25E16	1.39979E-6	1.60977E-6	0.0124	0.01959
6.00E16	2.00E16	1.39331E-6	1.60230E-6	0.0124	0.01959
6.50E16	1.75E16	1.38670E-6	1.59469E-6	0.0124	0.01959
7.00E16	1.50E16	1.37997E-6	1.58694E-6	0.0124	0.01959
7.50E16	1.25E16	1.37311E-6	1.57902E-6	0.0124	0.01959
8.00E16	1.00E16	1.36610E-6	1.57094E-6	0.0124	0.01959
8.50E16	7.50E15	1.35894E-6	1.56270E-6	0.0124	0.01959
9.00E16	5.00E15	1.35163E-6	1.55427E-6	0.0124	0.01959
9.50E16	2.50E15	1.34415E-6	1.54565E-6	0.0124	0.01959

5.00E16	4.75E17	6.76153E-7	7.78746E-7	0.03293	0.05162
1.00E17	4.50E17	6.73657E-7	7.75856E-7	0.03265	0.05119
1.50E17	4.25E17	6.71122E-7	7.72920E-7	0.03237	0.05075
2.00E17	4.00E17	6.68546E-7	7.69939E-7	0.03208	0.05031
2.50E17	3.75E17	6.65928E-7	7.66909E-7	0.03179	0.04985
3.00E17	3.50E17	6.63267E-7	7.63830E-7	0.03149	0.04939
3.50E17	3.25E17	6.60561E-7	7.60699E-7	0.03118	0.04891
4.00E17	3.00E17	6.57808E-7	7.57510E-7	0.03087	0.04843
4.50E17	2.75E17	6.55006E-7	7.54269E-7	0.03055	0.04794
5.00E17	2.50E17	6.52155E-7	7.50969E-7	0.03022	0.04743
5.50E17	2.25E17	6.49251E-7	7.47609E-7	0.02989	0.04692
6.00E17	2.00E17	6.46292E-7	7.44186E-7	0.02955	0.04639
6.50E17	1.75E17	6.43274E-7	7.40698E-7	0.0292	0.04584
7.00E17	1.50E17	6.40201E-7	7.37141E-7	0.02884	0.04529
7.50E17	1.25E17	6.37065E-7	7.33513E-7	0.02847	0.04472
8.00E17	1.00E17	6.33864E-7	7.29811E-7	0.0281	0.04413
8.50E17	7.50E16	6.30596E-7	7.26031E-7	0.02771	0.04353
9.00E17	5.00E16	6.27256E-7	7.22169E-7	0.02731	0.04290
9.50E17	2.50E16	6.23842E-7	7.18222E-7	0.02689	0.04226

5.00E17	4.75E18	3.12965E-7	3.61497E-7	0.05592	0.08690
1.00E18	4.50E18	3.11846E-7	3.60191E-7	0.05592	0.08690
1.50E18	4.25E18	3.10709E-7	3.58864E-7	0.05592	0.08690
2.00E18	4.00E18	3.09554E-7	3.57516E-7	0.05592	0.08690
2.50E18	3.75E18	3.08380E-7	3.56146E-7	0.05592	0.08690
3.00E18	3.50E18	3.07186E-7	3.54754E-7	0.05592	0.08690
3.50E18	3.25E18	3.05972E-7	3.53339E-7	0.05592	0.08690
4.00E18	3.00E18	3.04738E-7	3.51898E-7	0.05592	0.08690
4.50E18	2.75E18	3.03481E-7	3.50432E-7	0.05592	0.08690
5.00E18	2.50E18	3.02202E-7	3.48941E-7	0.05592	0.08690
5.50E18	2.25E18	3.00899E-7	3.47422E-7	0.05592	0.08690
6.00E18	2.00E18	2.99570E-7	3.45875E-7	0.05592	0.08690
6.50E18	1.75E18	2.98218E-7	3.44298E-7	0.05592	0.08690
7.00E18	1.50E18	2.96840E-7	3.42691E-7	0.05592	0.08690
7.50E18	1.25E18	2.95434E-7	3.41052E-7	0.05592	0.08690
8.00E18	1.00E18	2.93998E-7	3.39379E-7	0.05592	0.08690
8.50E18	7.50E17	2.92533E-7	3.37672E-7	0.05592	0.08690
9.00E18	5.00E17	2.91036E-7	3.35928E-7	0.05592	0.08690
9.50E18	2.50E17	2.89506E-7	3.34146E-7	0.05592	0.08690

5.00E18	4.75E19	1.44456E-7	1.67825E-7	0.11559	0.17559
1.00E19	4.50E19	1.43973E-7	1.67253E-7	0.11559	0.17559
1.50E19	4.25E19	1.43482E-7	1.66671E-7	0.11559	0.17559
2.00E19	4.00E19	1.42983E-7	1.66080E-7	0.11559	0.17559
2.50E19	3.75E19	1.42475E-7	1.65479E-7	0.11559	0.17559
3.00E19	3.50E19	1.41960E-7	1.64869E-7	0.11559	0.17559
3.50E19	3.25E19	1.41435E-7	1.64248E-7	0.11559	0.17559
4.00E19	3.00E19	1.40901E-7	1.63617E-7	0.11559	0.17559
4.50E19	2.75E19	1.40358E-7	1.62974E-7	0.11559	0.17559
5.00E19	2.50E19	1.39805E-7	1.62319E-7	0.11559	0.17559
5.50E19	2.25E19	1.39242E-7	1.61654E-7	0.11559	0.17559
6.00E19	2.00E19	1.38669E-7	1.60975E-7	0.11559	0.17559
6.50E19	1.75E19	1.38085E-7	1.60284E-7	0.11559	0.17559
7.00E19	1.50E19	1.37489E-7	1.59580E-7	0.11559	0.17559
7.50E19	1.25E19	1.36882E-7	1.58862E-7	0.11559	0.17559
8.00E19	1.00E19	1.36262E-7	1.58130E-7	0.11559	0.17559
8.50E19	7.50E18	1.35630E-7	1.57383E-7	0.11559	0.17559
9.00E19	5.00E18	1.34984E-7	1.56620E-7	0.11559	0.17559
9.50E19	2.50E18	1.34325E-7	1.55841E-7	0.11559	0.17559
=======


Table 2: The same as in table 1 but for the case $Z_{1}=Z_{2}=1$. 

N_1	N_2	l_{s;1}		l_{s;2}	   \alpha_{e,1}	\alpha_{e,2}
====================================================================
5.00E15	9.50E16	1.3365E-6	1.3365E-6	0.0124	0.0124
1.00E16	9.00E16	1.3365E-6	1.3365E-6	0.0124	0.0124
1.50E16	8.50E16	1.3365E-6	1.3365E-6	0.0124	0.0124
2.00E16	8.00E16	1.3365E-6	1.3365E-6	0.0124	0.0124
2.50E16	7.50E16	1.3365E-6	1.3365E-6	0.0124	0.0124
3.00E16	7.00E16	1.3365E-6	1.3365E-6	0.0124	0.0124
3.50E16	6.50E16	1.3365E-6	1.3365E-6	0.0124	0.0124
4.00E16	6.00E16	1.3365E-6	1.3365E-6	0.0124	0.0124
4.50E16	5.50E16	1.3365E-6	1.3365E-6	0.0124	0.0124
5.00E16	5.00E16	1.3365E-6	1.3365E-6	0.0124	0.0124
5.50E16	4.50E16	1.3365E-6	1.3365E-6	0.0124	0.0124
6.00E16	4.00E16	1.3365E-6	1.3365E-6	0.0124	0.0124
6.50E16	3.50E16	1.3365E-6	1.3365E-6	0.0124	0.0124
7.00E16	3.00E16	1.3365E-6	1.3365E-6	0.0124	0.0124
7.50E16	2.50E16	1.3365E-6	1.3365E-6	0.0124	0.0124
8.00E16	2.00E16	1.3365E-6	1.3365E-6	0.0124	0.0124
8.50E16	1.50E16	1.3365E-6	1.3365E-6	0.0124	0.0124
9.00E16	1.00E16	1.3365E-6	1.3365E-6	0.0124	0.0124
9.50E16	5.00E15	1.3365E-6	1.3365E-6	0.0124	0.0124

5.00E16	9.50E17	6.2035E-7	6.2035E-7	0.02607	0.02607
1.00E17	9.00E17	6.2035E-7	6.2035E-7	0.02566	0.02566
1.50E17	8.50E17	6.2035E-7	6.2035E-7	0.02524	0.02524
2.00E17	8.00E17	6.2035E-7	6.2035E-7	0.0248	0.02480
2.50E17	7.50E17	6.2035E-7	6.2035E-7	0.02435	0.02435
3.00E17	7.00E17	6.2035E-7	6.2035E-7	0.02387	0.02387
3.50E17	6.50E17	6.2035E-7	6.2035E-7	0.02338	0.02338
4.00E17	6.00E17	6.2035E-7	6.2035E-7	0.02286	0.02286
4.50E17	5.50E17	6.2035E-7	6.2035E-7	0.02232	0.02232
5.00E17	5.00E17	6.2035E-7	6.2035E-7	0.02175	0.02175
5.50E17	4.50E17	6.2035E-7	6.2035E-7	0.02115	0.02115
6.00E17	4.00E17	6.2035E-7	6.2035E-7	0.02051	0.02051
6.50E17	3.50E17	6.2035E-7	6.2035E-7	0.01983	0.01983
7.00E17	3.00E17	6.2035E-7	6.2035E-7	0.01909	0.01909
7.50E17	2.50E17	6.2035E-7	6.2035E-7	0.0183	0.01830
8.00E17	2.00E17	6.2035E-7	6.2035E-7	0.01742	0.01742
8.50E17	1.50E17	6.2035E-7	6.2035E-7	0.01644	0.01644
9.00E17	1.00E17	6.2035E-7	6.2035E-7	0.01533	0.01533
9.50E17	5.00E16	6.2035E-7	6.2035E-7	0.01402	0.01402

5.00E17	9.50E18	2.87941E-7	2.87941E-7	0.05592	0.05592
1.00E18	9.00E18	2.87941E-7	2.87941E-7	0.05592	0.05592
1.50E18	8.50E18	2.87941E-7	2.87941E-7	0.05592	0.05592
2.00E18	8.00E18	2.87941E-7	2.87941E-7	0.05592	0.05592
2.50E18	7.50E18	2.87941E-7	2.87941E-7	0.05592	0.05592
3.00E18	7.00E18	2.87941E-7	2.87941E-7	0.05592	0.05592
3.50E18	6.50E18	2.87941E-7	2.87941E-7	0.05592	0.05592
4.00E18	6.00E18	2.87941E-7	2.87941E-7	0.05592	0.05592
4.50E18	5.50E18	2.87941E-7	2.87941E-7	0.05592	0.05592
5.00E18	5.00E18	2.87941E-7	2.87941E-7	0.05592	0.05592
5.50E18	4.50E18	2.87941E-7	2.87941E-7	0.05592	0.05592
6.00E18	4.00E18	2.87941E-7	2.87941E-7	0.05592	0.05592
6.50E18	3.50E18	2.87941E-7	2.87941E-7	0.05592	0.05592
7.00E18	3.00E18	2.87941E-7	2.87941E-7	0.05592	0.05592
7.50E18	2.50E18	2.87941E-7	2.87941E-7	0.05592	0.05592
8.00E18	2.00E18	2.87941E-7	2.87941E-7	0.05592	0.05592
8.50E18	1.50E18	2.87941E-7	2.87941E-7	0.05592	0.05592
9.00E18	1.00E18	2.87941E-7	2.87941E-7	0.05592	0.05592
9.50E18	5.00E17	2.87941E-7	2.87941E-7	0.05592	0.05592

5.00E18	9.50E19	1.3365E-7	1.3365E-7	0.11559	0.11559
1.00E19	9.00E19	1.3365E-7	1.3365E-7	0.11559	0.11559
1.50E19	8.50E19	1.3365E-7	1.3365E-7	0.11559	0.11559
2.00E19	8.00E19	1.3365E-7	1.3365E-7	0.11559	0.11559
2.50E19	7.50E19	1.3365E-7	1.3365E-7	0.11559	0.11559
3.00E19	7.00E19	1.3365E-7	1.3365E-7	0.11559	0.11559
3.50E19	6.50E19	1.3365E-7	1.3365E-7	0.11559	0.11559
4.00E19	6.00E19	1.3365E-7	1.3365E-7	0.11559	0.11559
4.50E19	5.50E19	1.3365E-7	1.3365E-7	0.11559	0.11559
5.00E19	5.00E19	1.3365E-7	1.3365E-7	0.11559	0.11559
5.50E19	4.50E19	1.3365E-7	1.3365E-7	0.11559	0.11559
6.00E19	4.00E19	1.3365E-7	1.3365E-7	0.11559	0.11559
6.50E19	3.50E19	1.3365E-7	1.3365E-7	0.11559	0.11559
7.00E19	3.00E19	1.3365E-7	1.3365E-7	0.11559	0.11559
7.50E19	2.50E19	1.3365E-7	1.3365E-7	0.11559	0.11559
8.00E19	2.00E19	1.3365E-7	1.3365E-7	0.11559	0.11559
8.50E19	1.50E19	1.3365E-7	1.3365E-7	0.11559	0.11559
9.00E19	1.00E19	1.3365E-7	1.3365E-7	0.11559	0.11559
9.50E19	5.00E18	1.3365E-7	1.3365E-7	0.11559	0.11559
============

Table 3: The main characteristic length $r_{b;1,2}$ in [cm] and nondimensional ion-ion correlation coefficients 
$\alpha_{i}$ for the case $Z_{1}=1$ and $Z_{2}=2$ at $T=3 \cdot 10^{4}$ K $ 
in the region of electron densities  $10^{16} cm^{-3} \le N_e \le 10^{20} cm^{-3}; N_{1,2} in [cm^{-3}]
 

N_1	N_2	r_{b;1}	        r_{b;2}	      \alpha_{i}
====================================================
5.00E15	4.75E16	2.23180E-6	9.07625E-6	0.10
1.00E16	4.50E16	2.29610E-6	7.33734E-6	0.10
1.50E16	4.25E16	2.22942E-6	6.14375E-6	0.09
2.00E16	4.00E16	2.30726E-6	5.55587E-6	0.09
2.50E16	3.75E16	2.36990E-6	5.12077E-6	0.09
3.00E16	3.50E16	2.46042E-6	4.78738E-6	0.09
3.50E16	3.25E16	2.54994E-6	4.50535E-6	0.09
4.00E16	3.00E16	2.65264E-6	4.29048E-6	0.09
4.50E16	2.75E16	2.75416E-6	4.09322E-6	0.09
5.00E16	2.50E16	3.05134E-6	4.13977E-6	0.10
5.50E16	2.25E16	3.03754E-6	3.78295E-6	0.09
6.00E16	2.00E16	3.02348E-6	3.42893E-6	0.08
6.50E16	1.75E16	4.61772E-6	4.76813E-6	0.16
7.00E16	1.50E16	3.21534E-6	2.99931E-6	0.07
7.50E16	1.25E16	3.74859E-6	3.12646E-6	0.08
8.00E16	1.00E16	4.12562E-6	3.03192E-6	0.08
8.50E16	7.50E15	4.67477E-6	2.95350E-6	0.08
9.00E16	5.00E15	5.54168E-6	2.87540E-6	0.08
9.50E16	2.50E15	7.29875E-6	2.79764E-6	0.08

5.00E16	4.75E17	1.11565E-6	3.77692E-6	0.22
1.00E17	4.50E17	1.02396E-6	2.94049E-6	0.18
1.50E17	4.25E17	1.01339E-6	2.55837E-6	0.17
2.00E17	4.00E17	1.00950E-6	2.27902E-6	0.16
2.50E17	3.75E17	1.04551E-6	2.12434E-6	0.16
3.00E17	3.50E17	1.04133E-6	1.94013E-6	0.15
3.50E17	3.25E17	1.07671E-6	1.84089E-6	0.15
4.00E17	3.00E17	1.11827E-6	1.75742E-6	0.15
4.50E17	2.75E17	1.16591E-6	1.68202E-6	0.15
5.00E17	2.50E17	1.25866E-6	1.67466E-6	0.16
5.50E17	2.25E17	1.23358E-6	1.51017E-6	0.14
6.00E17	2.00E17	1.44123E-6	1.62233E-6	0.17
6.50E17	1.75E17	2.55380E-6	2.62207E-6	0.41
7.00E17	1.50E17	1.03072E-6	9.65655E-7	0.07
7.50E17	1.25E17	1.40791E-6	1.18096E-6	0.11
8.00E17	1.00E17	1.61635E-6	1.20419E-6	0.12
8.50E17	7.50E16	1.89179E-6	1.21973E-6	0.13
9.00E17	5.00E16	2.22049E-6	1.19158E-6	0.13
9.50E17	2.50E16	2.85720E-6	1.16352E-6	0.13

5.00E17	4.75E18	6.41578E-7	1.66650E-6	0.51
1.00E18	4.50E18	4.92716E-7	1.22465E-6	0.34
1.50E18	4.25E18	4.78492E-7	1.06941E-6	0.31
2.00E18	4.00E18	4.70522E-7	9.61718E-7	0.29
2.50E18	3.75E18	4.65654E-7	8.76120E-7	0.27
3.00E18	3.50E18	4.88426E-7	8.47863E-7	0.28
3.50E18	3.25E18	5.04855E-7	8.12680E-7	0.28
4.00E18	3.00E18	5.11959E-7	7.67137E-7	0.27
4.50E18	2.75E18	5.43231E-7	7.53429E-7	0.28
5.00E18	2.50E18	5.56051E-7	7.15328E-7	0.27
5.50E18	2.25E18	6.40915E-7	7.64328E-7	0.32
6.00E18	2.00E18	8.11835E-7	8.92356E-7	0.43
6.50E18	1.75E18	1.41952E-6	1.44261E-6	0.78
7.00E18	1.50E18	3.85892E-7	3.59825E-7	0.09
7.50E18	1.25E18	4.78602E-7	4.05851E-7	0.12
8.00E18	1.00E18	5.87996E-7	4.44587E-7	0.15
8.50E18	7.50E17	6.99153E-7	4.62610E-7	0.17
9.00E18	5.00E17	8.35273E-7	4.66940E-7	0.18
9.50E18	2.50E17	1.10591E-6	4.81170E-7	0.20

5.00E18	4.75E19	2.99024E-7	6.59553E-7	0.71
1.00E19	4.50E19	3.00903E-7	5.85384E-7	0.70
1.50E19	4.25E19	3.12790E-7	5.53348E-7	0.71
2.00E19	4.00E19	3.78904E-7	5.92906E-7	0.81
2.50E19	3.75E19	3.60463E-7	5.44427E-7	0.77
3.00E19	3.50E19	4.48592E-7	6.13312E-7	0.87
3.50E19	3.25E19	2.61655E-7	3.82698E-7	0.52
4.00E19	3.00E19	4.18477E-7	5.36662E-7	0.81
4.50E19	2.75E19	3.35456E-7	4.25363E-7	0.65
5.00E19	2.50E19	3.78873E-7	4.51248E-7	0.71
5.50E19	2.25E19	3.75953E-7	4.26765E-7	0.68
6.00E19	2.00E19	4.07686E-7	4.37853E-7	0.71
6.50E19	1.75E19	4.87439E-7	4.95279E-7	0.80
7.00E19	1.50E19	1.82861E-7	1.72347E-7	0.17
7.50E19	1.25E19	1.90266E-7	1.63628E-7	0.16
8.00E19	1.00E19	2.05756E-7	1.59711E-7	0.16
8.50E19	7.50E18	2.42777E-7	1.65252E-7	0.18
9.00E19	5.00E18	2.99665E-7	1.75414E-7	0.21
9.50E19	2.50E18	3.96257E-7	1.83892E-7	0.24
=======


Table 4: The same as in table 3 but for the case $Z_{1}=Z_{2}=1$.

N_1	N_2	r_{b;1}	        r_{b;2}	      \alpha_{i}
====================================================
5.00E15	9.50E16	1.95130E-6	7.13693E-6	0.04
1.00E16	9.00E16	2.47253E-6	6.48205E-6	0.06
1.50E16	8.50E16	2.53936E-6	5.50640E-6	0.06
2.00E16	8.00E16	2.61955E-6	4.89161E-6	0.06
2.50E16	7.50E16	2.69974E-6	4.43720E-6	0.06
3.00E16	7.00E16	2.53936E-6	3.75558E-6	0.05
3.50E16	6.50E16	2.88685E-6	3.83577E-6	0.06
4.00E16	6.00E16	2.99377E-6	3.60856E-6	0.06
4.50E16	5.50E16	2.84675E-6	3.12742E-6	0.05
5.00E16	5.00E16	1.87111E-6	1.87111E-6	0.02
5.50E16	4.50E16	3.12742E-6	2.84675E-6	0.05
6.00E16	4.00E16	3.60856E-6	2.99377E-6	0.06
6.50E16	3.50E16	3.83577E-6	2.88685E-6	0.06
7.00E16	3.00E16	3.75558E-6	2.53936E-6	0.05
7.50E16	2.50E16	4.43720E-6	2.69974E-6	0.06
8.00E16	2.00E16	4.89161E-6	2.61955E-6	0.06
8.50E16	1.50E16	5.50640E-6	2.53936E-6	0.06
9.00E16	1.00E16	6.48205E-6	2.47253E-6	0.06
9.50E16	5.00E15	7.13693E-6	1.95130E-6	0.04

5.00E16	9.50E17	1.05460E-6	3.38711E-6	0.11
1.00E17	9.00E17	1.02978E-6	2.57445E-6	0.10
1.50E17	8.50E17	1.06080E-6	2.21465E-6	0.10
2.00E17	8.00E17	1.09182E-6	1.97892E-6	0.10
2.50E17	7.50E17	1.12904E-6	1.81142E-6	0.10
3.00E17	7.00E17	1.16626E-6	1.68115E-6	0.10
3.50E17	6.50E17	1.14144E-6	1.49504E-6	0.09
4.00E17	6.00E17	1.24690E-6	1.48884E-6	0.10
4.50E17	5.50E17	1.48884E-6	1.62532E-6	0.13
5.00E17	5.00E17	7.32014E-7	7.32014E-7	0.03
5.50E17	4.50E17	1.62532E-6	1.48884E-6	0.13
6.00E17	4.00E17	1.48884E-6	1.24690E-6	0.10
6.50E17	3.50E17	1.49504E-6	1.14144E-6	0.09
7.00E17	3.00E17	1.68115E-6	1.16626E-6	0.10
7.50E17	2.50E17	1.81142E-6	1.12904E-6	0.10
8.00E17	2.00E17	1.97892E-6	1.09182E-6	0.10
8.50E17	1.50E17	2.21465E-6	1.06080E-6	0.10
9.00E17	1.00E17	2.57445E-6	1.02978E-6	0.10
9.50E17	5.00E16	3.38711E-6	1.05460E-6	0.11

5.00E17	9.50E18	4.49188E-7	1.31301E-6	0.18
1.00E18	9.00E18	4.31912E-7	1.01067E-6	0.16
1.50E18	8.50E18	4.29032E-7	8.55185E-7	0.15
2.00E18	8.00E18	4.40550E-7	7.71682E-7	0.15
2.50E18	7.50E18	4.52068E-7	7.11215E-7	0.15
3.00E18	7.00E18	4.66465E-7	6.62265E-7	0.15
3.50E18	6.50E18	4.83741E-7	6.24832E-7	0.15
4.00E18	6.00E18	5.01018E-7	5.93159E-7	0.15
4.50E18	5.50E18	5.18294E-7	5.64365E-7	0.15
5.00E18	5.00E18	3.08097E-7	3.08097E-7	0.05
5.50E18	4.50E18	5.64365E-7	5.18294E-7	0.15
6.00E18	4.00E18	5.93159E-7	5.01018E-7	0.15
6.50E18	3.50E18	6.24832E-7	4.83741E-7	0.15
7.00E18	3.00E18	6.62265E-7	4.66465E-7	0.15
7.50E18	2.50E18	7.11215E-7	4.52068E-7	0.15
8.00E18	2.00E18	7.71682E-7	4.40550E-7	0.15
8.50E18	1.50E18	8.55185E-7	4.29032E-7	0.15
9.00E18	1.00E18	1.01067E-6	4.31912E-7	0.16
9.50E18	5.00E17	1.31301E-6	4.49188E-7	0.18

5.00E18	9.50E19	1.89784E-7	5.02526E-7	0.27
1.00E19	9.00E19	1.81765E-7	3.95605E-7	0.24
1.50E19	8.50E19	1.77755E-7	3.35463E-7	0.22
2.00E19	8.00E19	1.77755E-7	2.98041E-7	0.21
2.50E19	7.50E19	1.87111E-7	2.83339E-7	0.22
3.00E19	7.00E19	1.92457E-7	2.65964E-7	0.22
3.50E19	6.50E19	1.93793E-7	2.45917E-7	0.21
4.00E19	6.00E19	1.95130E-7	2.28542E-7	0.20
4.50E19	5.50E19	2.12504E-7	2.29879E-7	0.22
5.00E19	5.00E19	1.38996E-7	1.38996E-7	0.09
5.50E19	4.50E19	2.29879E-7	2.12504E-7	0.22
6.00E19	4.00E19	2.28542E-7	1.95130E-7	0.20
6.50E19	3.50E19	2.45917E-7	1.93793E-7	0.21
7.00E19	3.00E19	2.65964E-7	1.92457E-7	0.22
7.50E19	2.50E19	2.83339E-7	1.87111E-7	0.22
8.00E19	2.00E19	2.98041E-7	1.77755E-7	0.21
8.50E19	1.50E19	3.35463E-7	1.77755E-7	0.22
9.00E19	1.00E19	3.95605E-7	1.81765E-7	0.24
9.50E19	5.00E18	5.02526E-7	1.89784E-7	0.27
==========


Table 5: The potential energies $U^{(1)}$ and $U^{(2)}$ 
in the region of electron densities $10^{16} cm^{-3} \le N_e \le 10^{20} cm^{-3} 
for the case $Z_{1}=1$ and $Z_{2}=2$ at $T=3 \cdot 10^{4}$ K $; N_{1,2} in [cm^{-3}]
			
N_1 	N_2 	U^{(1)}[eV] U^{(2)}[eV]
======================================
5.00E15	4.75E16	-1.3291	-1.4490
1.00E16	4.50E16	-1.0875	-1.1936
1.50E16	4.25E16	-3.1083	-3.1559
2.00E16	4.00E16	-2.7904	-2.8365
2.50E16	3.75E16	-2.5595	-2.6040
3.00E16	3.50E16	-2.3854	-2.4277
3.50E16	3.25E16	-2.2394	-2.2860
4.00E16	3.00E16	-2.1396	-2.1735
4.50E16	2.75E16	-2.0416	-2.0702
5.00E16	2.50E16	-2.0699	-2.0942
5.50E16	2.25E16	-1.8881	-1.9077
6.00E16	2.00E16	-1.7087	-1.7238
6.50E16	1.75E16	-2.4091	-2.4127
7.00E16	1.50E16	-1.6026	-1.6102
7.50E16	1.25E16	-1.8770	-1.8820
8.00E16	1.00E16	-2.0739	-2.0740
8.50E16	7.50E15	-2.3646	-2.3574
9.00E16	5.00E15	-2.8349	-2.7820
9.50E16	2.50E15	-1.1173	-1.0953

5.00E16	4.75E17	-1.6940	-2.0187
1.00E17	4.50E17	-1.3479	-4.7729
1.50E17	4.25E17	-3.9253	-4.0906
2.00E17	4.00E17	-3.4472	-3.6157
2.50E17	3.75E17	-3.1945	-3.3586
3.00E17	3.50E17	-2.8907	-2.9999
3.50E17	3.25E17	-2.7577	-2.8415
4.00E17	3.00E17	-2.6393	-2.7089
4.50E17	2.75E17	-2.5315	-2.5889
5.00E17	2.50E17	-2.5304	-2.5764
5.50E17	2.25E17	-2.2766	-2.3161
6.00E17	2.00E17	-2.4622	-2.4913
6.50E17	1.75E17	-4.1754	-4.2149
7.00E17	1.50E17	-3.3188	-3.2513
7.50E17	1.25E17	-2.1331	-2.1319
8.00E17	1.00E17	-2.4662	-2.4446
8.50E17	7.50E16	-2.9181	-2.8643
9.00E17	5.00E16	-3.4794	-3.3616
9.50E17	2.50E16	-1.3857	-4.5200

5.00E17	4.75E18	-2.2992	-2.5614
1.00E18	4.50E18	-5.5181	-5.5583
1.50E18	4.25E18	-4.6104	-4.7543
2.00E18	4.00E18	-4.0375	-4.2491
2.50E18	3.75E18	-3.6117	-3.8726
3.00E18	3.50E18	-3.4885	-3.7548
3.50E18	3.25E18	-3.4251	-3.6082
4.00E18	3.00E18	-3.2483	-3.4173
4.50E18	2.75E18	-3.2200	-3.3600
5.00E18	2.50E18	-3.0686	-3.1981
5.50E18	2.25E18	-3.3250	-3.4108
6.00E18	2.00E18	-3.9886	-3.9973
6.50E18	1.75E18	-2.1292	-7.2375
7.00E18	1.50E18	-3.4402	-3.3824
7.50E18	1.25E18	-4.5265	-4.4823
8.00E18	1.00E18	-2.5547	-6.0326
8.50E18	7.50E17	-3.0805	-2.9556
9.00E18	5.00E17	-3.7710	-3.3700
9.50E18	2.50E17	-5.3155	-4.8040

5.00E18	4.75E19	-1.9051	-7.6028
1.00E19	4.50E19	-6.8949	-6.1569
1.50E19	4.25E19	-6.2528	-5.6731
2.00E19	4.00E19	-7.3580	-6.4351
2.50E19	3.75E19	-6.3557	-5.6541
3.00E19	3.50E19	-2.1099	-7.0146
3.50E19	3.25E19	-3.7663	-3.8298
4.00E19	3.00E19	-6.4577	-5.7475
4.50E19	2.75E19	-4.5282	-4.3075
5.00E19	2.50E19	-4.9973	-4.6592
5.50E19	2.25E19	-4.6602	-4.4269
6.00E19	2.00E19	-4.8825	-4.6121
6.50E19	1.75E19	-5.9504	-5.4742
7.00E19	1.50E19	-3.9093	-3.0972
7.50E19	1.25E19	-4.2198	-3.3306
8.00E19	1.00E19	-4.8559	-3.8560
8.50E19	7.50E18	-2.5515	-5.6651
9.00E19	5.00E18	-3.1983	-3.0571
9.50E19	2.50E18	-4.5490	-5.0868
============


Table 6: The same as in table 5, but for the case $Z_{1}=Z_{2}=1$.

N_1 	N_2 	U^{(1)}[eV] U^{(2)}[eV]
======================================
5.00E15	9.50E16	-0.5272	-0.5464
1.00E16	9.00E16	-0.4828	-0.4972
1.50E16	8.50E16	-1.3967	-1.4091
2.00E16	8.00E16	-1.2308	-1.2418
2.50E16	7.50E16	-1.1140	-1.1205
3.00E16	7.00E16	-0.9375	-0.9418
3.50E16	6.50E16	-0.9597	-0.9625
4.00E16	6.00E16	-0.9018	-0.9035
4.50E16	5.50E16	-0.7791	-0.7798
5.00E16	5.00E16	-0.9807	-0.9807
5.50E16	4.50E16	-0.7798	-0.7791
6.00E16	4.00E16	-0.9035	-0.9018
6.50E16	3.50E16	-0.9625	-0.9597
7.00E16	3.00E16	-0.9418	-0.9375
7.50E16	2.50E16	-1.1205	-1.1140
8.00E16	2.00E16	-1.2418	-1.2308
8.50E16	1.50E16	-1.4091	-1.3967
9.00E16	1.00E16	-0.4972	-0.4828
9.50E16	5.00E15	-0.5464	-0.5272

5.00E16	9.50E17	-0.7593	-0.8098
1.00E17	9.00E17	-2.0181	-2.0602
1.50E17	8.50E17	-1.6999	-1.7374
2.00E17	8.00E17	-1.5007	-1.5352
2.50E17	7.50E17	-1.3765	-1.3954
3.00E17	7.00E17	-1.2759	-1.2886
3.50E17	6.50E17	-1.1304	-1.1387
4.00E17	6.00E17	-1.1285	-1.1333
4.50E17	5.50E17	-1.2401	-1.2422
5.00E17	5.00E17	-1.1436	-1.1436
5.50E17	4.50E17	-1.2422	-1.2401
6.00E17	4.00E17	-1.1333	-1.1285
6.50E17	3.50E17	-1.1387	-1.1304
7.00E17	3.00E17	-1.2886	-1.2759
7.50E17	2.50E17	-1.3954	-1.3765
8.00E17	2.00E17	-1.5352	-1.5007
8.50E17	1.50E17	-1.7374	-1.6999
9.00E17	1.00E17	-2.0602	-2.0181
9.50E17	5.00E16	-0.8098	-0.7593

5.00E17	9.50E18	-0.8753	-0.9971
1.00E18	9.00E18	-2.2750	-2.3856
1.50E18	8.50E18	-1.8441	-1.9489
2.00E18	8.00E18	-1.6310	-1.7308
2.50E18	7.50E18	-1.5274	-1.5789
3.00E18	7.00E18	-1.4250	-1.4590
3.50E18	6.50E18	-1.3474	-1.3691
4.00E18	6.00E18	-1.2811	-1.2938
4.50E18	5.50E18	-1.2200	-1.2259
5.00E18	5.00E18	-1.3367	-1.3367
5.50E18	4.50E18	-1.2259	-1.2200
6.00E18	4.00E18	-1.2938	-1.2811
6.50E18	3.50E18	-1.3691	-1.3474
7.00E18	3.00E18	-1.4590	-1.4250
7.50E18	2.50E18	-1.5789	-1.5274
8.00E18	2.00E18	-1.7308	-1.6310
8.50E18	1.50E18	-1.9489	-1.8441
9.00E18	1.00E18	-2.3856	-2.2750
9.50E18	5.00E17	-0.9971	-0.8753

5.00E18	9.50E19	-3.0124	-3.2754
1.00E19	9.00E19	-2.0239	-2.2875
1.50E19	8.50E19	-1.5810	-1.8474
2.00E19	8.00E19	-1.4308	-1.6055
2.50E19	7.50E19	-1.4014	-1.5153
3.00E19	7.00E19	-1.3374	-1.4127
3.50E19	6.50E19	-1.2500	-1.2989
4.00E19	6.00E19	-2.9730	-3.0020
4.50E19	5.50E19	-3.0185	-3.0306
5.00E19	5.00E19	-1.3567	-1.3567
5.50E19	4.50E19	-3.0306	-3.0185
6.00E19	4.00E19	-3.0020	-2.9730
6.50E19	3.50E19	-1.2989	-1.2500
7.00E19	3.00E19	-1.4127	-1.3374
7.50E19	2.50E19	-1.5153	-1.4014
8.00E19	2.00E19	-1.6055	-1.4308
8.50E19	1.50E19	-1.8474	-1.5810
9.00E19	1.00E19	-2.2875	-2.0239
9.50E19	5.00E18	-3.2754	-3.0124
==================

Table 7: The same as in table 5, but only for 
N_e= 10^{19} cm^{-3}
and for the temperature $T=1 \cdot 10^{4}$ K $.

N_1 		N_2 	U^{(1)}[eV] 	U^{(2)}[eV]
==================================================
5.00E+17	4.75E+18	-1.9773	-1.5308
1.00E+18	4.50E+18	-1.6876	-1.3349
1.50E+18	4.25E+18	-1.3688	-1.1507
2.00E+18	4.00E+18	-1.3338	-1.1100
2.50E+18	3.75E+18	-1.1501	-1.0134
3.00E+18	3.50E+18	-1.2031	-1.0356
3.50E+18	3.25E+18	-1.3549	-1.1197
4.00E+18	3.00E+18	-1.1948	-1.0428
4.50E+18	2.75E+18	-1.1384	-1.2928
5.00E+18	2.50E+18	-1.3702	-1.1655
5.50E+18	2.25E+18	-1.0453	-1.2148
6.00E+18	2.00E+18	-1.0784	-1.2665
6.50E+18	1.75E+18	-1.6423	-1.3926
7.00E+18	1.50E+18	-1.0080	-0.9947
7.50E+18	1.25E+18	-1.2010	-1.2802
8.00E+18	1.00E+18	-1.5395	-1.8467
8.50E+18	7.50E+17	-2.0302	-1.3173
9.00E+18	5.00E+17	-0.8279	-1.9363
9.50E+18	2.50E+17	-1.2046	-0.9980
=======

Table 8: The same as in table 6, but only for N_e=10^{19} cm^{-3}
and for the case  $Z_{1}=Z_{2}=1$ and temperature $T=1 \cdot 10^{4}$ K $.

N_1 		N_2 	U^{(1)}[eV] 	U^{(2)}[eV]
==================================================
5.00E+17	9.50E+18	-0.8208	-0.9394
1.00E+18	9.00E+18	-0.5228	-0.6459
1.50E+18	8.50E+18	-0.3943	-0.5211
2.00E+18	8.00E+18	-0.3894	-0.4661
2.50E+18	7.50E+18	-0.3684	-0.4189
3.00E+18	7.00E+18	-0.3492	-0.3820
3.50E+18	6.50E+18	-1.0340	-1.0545
4.00E+18	6.00E+18	-0.9412	-0.9532
4.50E+18	5.50E+18	-0.9471	-0.9523
5.00E+18	5.00E+18	-0.3400	-0.3400
5.50E+18	4.50E+18	-0.9523	-0.9471
6.00E+18	4.00E+18	-0.9532	-0.9412
6.50E+18	3.50E+18	-1.0545	-1.0340
7.00E+18	3.00E+18	-0.3820	-0.3492
7.50E+18	2.50E+18	-0.4189	-0.3684
8.00E+18	2.00E+18	-0.4661	-0.3894
8.50E+18	1.50E+18	-0.5211	-0.3943
9.00E+18	1.00E+18	-0.6459	-0.5228
9.50E+18	5.00E+17	-0.9394	-0.8208
====

Table 9: The same as in table 7, but for the temperature 
$T=1.5 \cdot 10^{4}$ K $.

N_1 		N_2 	U^{(1)}[eV] 	U^{(2)}[eV]
==================================================
5.00E+17	4.75E+18	-0.9980	-3.8962
1.00E+18	4.50E+18	-0.9730	-3.5146
1.50E+18	4.25E+18	-3.1747	-2.9271
2.00E+18	4.00E+18	-1.0502	-3.5926
2.50E+18	3.75E+18	-1.1136	-3.9718
3.00E+18	3.50E+18	-1.1271	-3.9895
3.50E+18	3.25E+18	-1.9135	-1.9608
4.00E+18	3.00E+18	-1.1644	-4.1605
4.50E+18	2.75E+18	-2.3361	-2.2399
5.00E+18	2.50E+18	-2.5172	-2.3754
5.50E+18	2.25E+18	-2.4370	-2.3209
6.00E+18	2.00E+18	-2.3205	-2.2406
6.50E+18	1.75E+18	-2.3875	-2.3035
7.00E+18	1.50E+18	-1.8557	-1.5105
7.50E+18	1.25E+18	-2.0927	-1.7081
8.00E+18	1.00E+18	-2.5541	-2.1161
8.50E+18	7.50E+17	-1.3182	-3.0135
9.00E+18	5.00E+17	-1.6232	-1.5941
9.50E+18	2.50E+17	-2.3630	-2.7352
======

Table 10: The same as in table 8, but for the case  $Z_{1}=Z_{2}=1$ 
and temperature $T=1.5 \cdot 10^{4}$ K $.

N_1 		N_2 	U^{(1)}[eV] 	U^{(2)}[eV]
==================================================
5.00E+17	9.50E+18	-1.4973	-1.6233
1.00E+18	9.00E+18	-1.0381	-1.1612
1.50E+18	8.50E+18	-0.8401	-0.9607
2.00E+18	8.00E+18	-0.7577	-0.8385
2.50E+18	7.50E+18	-0.7357	-0.7884
3.00E+18	7.00E+18	-0.6615	-0.6982
3.50E+18	6.50E+18	-0.6515	-0.6746
4.00E+18	6.00E+18	-0.6421	-0.6548
4.50E+18	5.50E+18	-1.5021	-1.5076
5.00E+18	5.00E+18	-0.6630	-0.6630
5.50E+18	4.50E+18	-1.5076	-1.5021
6.00E+18	4.00E+18	-0.6548	-0.6421
6.50E+18	3.50E+18	-0.6746	-0.6515
7.00E+18	3.00E+18	-0.6982	-0.6615
7.50E+18	2.50E+18	-0.7884	-0.7357
8.00E+18	2.00E+18	-0.8385	-0.7577
8.50E+18	1.50E+18	-0.9607	-0.8401
9.00E+18	1.00E+18	-1.1612	-1.0381
9.50E+18	5.00E+17	-1.6233	-1.4973
=====

Table 11: The same as in table 7, but for the 
temperature $T=2  \cdot 10^{4}$ K $.

N_1 		N_2 	U^{(1)}[eV] 	U^{(2)}[eV]
==================================================
5.00E+17	4.75E+18	-1.5298	-1.7147
1.00E+18	4.50E+18	-3.9406	-3.8593
1.50E+18	4.25E+18	-3.3177	-3.3599
2.00E+18	4.00E+18	-1.9709	-1.9472
2.50E+18	3.75E+18	-2.4853	-2.7179
3.00E+18	3.50E+18	-2.4365	-2.6135
3.50E+18	3.25E+18	-2.3361	-2.5031
4.00E+18	3.00E+18	-2.3699	-2.5016
4.50E+18	2.75E+18	-2.3551	-2.4679
5.00E+18	2.50E+18	-2.5670	-2.6234
5.50E+18	2.25E+18	-4.0236	-3.8298
6.00E+18	2.00E+18	-4.3209	-4.0922
6.50E+18	1.75E+18	-3.4803	-3.3774
7.00E+18	1.50E+18	-2.4317	-2.1772
7.50E+18	1.25E+18	-2.7272	-2.4382
8.00E+18	1.00E+18	-3.6079	-3.4171
8.50E+18	7.50E+17	-1.9337	-2.0996
9.00E+18	5.00E+17	-2.4097	-2.5540
9.50E+18	2.50E+17	-3.3652	-2.8270
======

Table 12: The same as in table 8, but for the case  $Z_{1}=Z_{2}=1$ 
and temperature $T=2  \cdot 10^{4}$ K $.

N_1 		N_2 	U^{(1)}[eV] 	U^{(2)}[eV]
==================================================
5.00E+17	9.50E+18	-2.1323	-2.2580
1.00E+18	9.00E+18	-1.4888	-1.6073
1.50E+18	8.50E+18	-1.2149	-1.3300
2.00E+18	8.00E+18	-1.0686	-1.1506
2.50E+18	7.50E+18	-0.9951	-1.0494
3.00E+18	7.00E+18	-0.9722	-1.0076
3.50E+18	6.50E+18	-0.9236	-0.9463
4.00E+18	6.00E+18	-0.8533	-0.8663
4.50E+18	5.50E+18	-0.8208	-0.8265
5.00E+18	5.00E+18	-0.9534	-0.9534
5.50E+18	4.50E+18	-0.8265	-0.8208
6.00E+18	4.00E+18	-0.8663	-0.8533
6.50E+18	3.50E+18	-0.9463	-0.9236
7.00E+18	3.00E+18	-1.0076	-0.9722
7.50E+18	2.50E+18	-1.0494	-0.9951
8.00E+18	2.00E+18	-1.1506	-1.0686
8.50E+18	1.50E+18	-1.3300	-1.2149
9.00E+18	1.00E+18	-1.6073	-1.4888
9.50E+18	5.00E+17	-2.2580	-2.1323
=====

Table 13: The same as in table 7, but for the temperature 
$T=2.5  \cdot 10^{4}$ K $.

N_1 		N_2 	U^{(1)}[eV] 	U^{(2)}[eV]
==================================================
5.00E+17	4.75E+18	-1.9285	-2.1609
1.00E+18	4.50E+18	-4.7046	-4.7062
1.50E+18	4.25E+18	-3.8794	-4.0100
2.00E+18	4.00E+18	-3.4231	-3.6246
2.50E+18	3.75E+18	-3.1280	-3.3724
3.00E+18	3.50E+18	-3.0209	-3.2214
3.50E+18	3.25E+18	-2.9400	-3.1140
4.00E+18	3.00E+18	-2.9128	-3.0554
4.50E+18	2.75E+18	-2.7842	-2.9213
5.00E+18	2.50E+18	-2.8286	-2.9391
5.50E+18	2.25E+18	-2.7654	-2.8653
6.00E+18	2.00E+18	-3.7752	-3.7384
6.50E+18	1.75E+18	-1.8925	-6.4790
7.00E+18	1.50E+18	-2.9244	-2.8393
7.50E+18	1.25E+18	-3.6153	-3.5124
8.00E+18	1.00E+18	-2.1358	-4.9840
8.50E+18	7.50E+17	-2.5575	-2.8893
9.00E+18	5.00E+17	-3.1096	-2.6989
9.50E+18	2.50E+17	-4.3811	-3.8468
===

Table 14: The same as in table 8, but for the case  $Z_{1}=Z_{2}=1$ 
and temperature $T=2.5  \cdot 10^{4}$ K $.

N_1 		N_2 	U^{(1)}[eV] 	U^{(2)}[eV]
==================================================
5.00E+17	9.50E+18	-0.7605	-0.8746
1.00E+18	9.00E+18	-1.9144	-2.0288
1.50E+18	8.50E+18	-1.5577	-1.6671
2.00E+18	8.00E+18	-1.3813	-1.4865
2.50E+18	7.50E+18	-1.3001	-1.3519
3.00E+18	7.00E+18	-1.1809	-1.2162
3.50E+18	6.50E+18	-1.1568	-1.1793
4.00E+18	6.00E+18	-1.0647	-1.0778
4.50E+18	5.50E+18	-1.0536	-1.0592
5.00E+18	5.00E+18	-1.1760	-1.1760
5.50E+18	4.50E+18	-1.0592	-1.0536
6.00E+18	4.00E+18	-1.0778	-1.0647
6.50E+18	3.50E+18	-1.1793	-1.1568
7.00E+18	3.00E+18	-1.2162	-1.1809
7.50E+18	2.50E+18	-1.3519	-1.3001
8.00E+18	2.00E+18	-1.4865	-1.3813
8.50E+18	1.50E+18	-1.6671	-1.5577
9.00E+18	1.00E+18	-2.0288	-1.9144
9.50E+18	5.00E+17	-0.8746	-0.7605
====
